Document Clustering Evaluation: Divergence from a Random Baseline

Divergence from a random baseline is a technique for the evaluation of document clustering. It ensures cluster quality measures are performing work that prevents ineffective clusterings from giving high scores to clusterings that provide no useful result. These concepts are defined and analysed using intrinsic and extrinsic approaches to the evaluation of document cluster quality. This includes the classical clusters to categories approach and a novel approach that uses ad hoc information retrieval. The divergence from a random baseline approach is able to differentiate ineffective clusterings encountered in the INEX XML Mining track. It also appears to perform a normalisation similar to the Normalised Mutual Information (NMI) measure but it can be applied to any measure of cluster quality. When it is applied to the intrinsic measure of distortion as measured by RMSE, subtraction from a random baseline provides a clear optimum that is not apparent otherwise. This approach can be applied to any clustering evaluation. This paper describes its use in the context of document clustering evaluation.

==> divergence_baseline.txt <==
Document Clustering Evaluation: Divergence from a Random Baseline

Abstract

1 Introduction
This paper extends, motivates and analyses a document
clustering evaluation approach that compensates for ineffective document clusterings during evaluation. An ineffective clustering is one that achieves a high score according to a measure of document cluster quality but provides
no value as a clustering solution. Divergence from a random baseline is introduced and formally deﬁned. A notion
of work performed by a clustering is introduced where ineffective cases appear to perform no useful learning. The
paper is concluded with a detailed analysis of the results
from the INEX 2010 XML Mining track. The divergence
from a random baseline approach was only brieﬂy introduced at INEX in 2010. This paper clearly deﬁnes it and
motivates it with theoretical and experimental analysis.
The paper proceeds as follows. Section 2 introduces
the collaborative XML document mining evaluation forum at INEX. Section 3 introduces document clustering
in an information retrieval context and discusses different
approaches. Evaluation of document clustering using the
clusters to categories approach and ad hoc relevance judgements is discussed in Section 4. Sections 5, 6 and 7 introduce and deﬁne ineffective clusterings that perform no
work and can be adjusted for by applying divergence from
a random baseline. Section 8 analyses the application of
divergence from a random baseline using the INEX 2010
XML mining track. The paper is concluded in Section 9.

2 INEX XML Mining Track
The XML document mining track was run for six years at
INEX, the Initiative for the Evaluation of XML Information Retrieval 1 [12; 10; 11; 26; 8]. It explored the emerging ﬁeld of classiﬁcation and clustering of semi-structured
documents.
Document clustering has been evaluated at INEX using
the standard clusters to categories approach, where categories extracted from the Wikipedia were used as a ground
truth. Clusterings produced by different systems were compared to the categories using measures such as Purity, Entropy, F1 and NMI. These measures indicate how well the
clusters match the categories.
In 2009 and 2010 a novel approach to document clustering evaluation was introduced using ad hoc relevance
1
http://inex.otago.ac.nz/tracks/
wiki-mine/wiki-mine.asp

judgements from evaluation of information retrieval or
search engines. It is motivated by the cluster hypothesis that suggests relevant documents are more similar to
each other than non-relevant documents; relevant documents tend to cluster together. The spread of relevant documents over a clustering solution is measured using the Normalized Cumulative Cluster Gain (NCCG) measure [26].
This evaluation approach also has a speciﬁc use case in information retrieval. It evaluates clustering of a document
collection for collection selection. The goal is to cluster
documents such that only a small fraction of clusters need
to be searched to ﬁnd most of the relevant documents. This
leads to improved run time performance as only a fraction
of the collection needs to be searched. It also provides an
actual use case for clustering evaluation. In comparison,
comparing documents to categories only evaluates clustering as a match against a particular classiﬁcation.
In this paper we use the dataset prepared for the INEX
2010 XML Mining track [8]. It is a 146,225 document subset of the INEX XML Wikipedia collection determined by
the reference run used for the ad hoc track [2]. The reference run contains the 1500 highest ranked documents for
each of the queries in the ad hoc track. The queries were
searched using an implementation of Okapi BM25 in the
ATIRE [34] search engine.
The categories for the collection were extracted from the
Wikipedia category graph. The category graph is noisy and
nonsensical at times. Therefore, an approach using shortest
paths in the graph was used to extract 36 categories [8].

3 Document Clustering
Document clustering is used in many different contexts
such as exploration of structure in a document collection
for knowledge discovery [32], dimensionality reduction for
other tasks such as classiﬁcation [22], clustering of ad hoc
retrieval results for an alternative presentation to the ranked
list [19] and psuedo-relevance feedback in retrieval systems
[23].
Recently there has been a trend towards exploiting semistructured documents [27; 11]. This uses features such as
XML tree structure and hyperlink graphs to derive data
from documents to improve the quality of clustering.
Document clustering groups documents into topics without any knowledge of the category structure that exists in
a document collection. All semantic information is derived
from the documents themselves. It is often referred to as
unsupervised clustering. In contrast, document classiﬁcation is concerned with the allocation of documents to predeﬁned categories where there are labelled examples to learn
from. Clustering for classiﬁcation is referred to as super-

vised learning where a classiﬁer is learned from labelled
examples and used to predict the classes of unseen documents.
The goal of clustering is to ﬁnd structure in data to form
groups. As a result, there are many different models, learning algorithms, encoding of documents and similarity measures. Many of these choices lead to different induction
principles [14] which result in discovery of different clusters. An induction principle is an intuitive notion as to what
constitutes groups in data. For example, algorithms such as
k-means [24] and Expectation Maximization [9] use a representative based approach to clustering where a prototype
is found for each cluster. These prototypes are referred to
as means, centers, centroids, medians and medoids [14]. A
similarity measure is used to compare the representatives
to examples being clustered. These choices determine the
clusters discovered by a particular approach.
A popular model for learning with documents is the Vector Space Model (VSM) [29]. Each dimension in the vector
space is associated with one term in the collection. Term
frequency statistics are collected by parsing the document
collection and counting how many times each term appears
in each document. This is supported by the distributional
hypothesis [18] from linguistics that theorises that words
that occur in the same context tend to have similar meanings. If two documents use a similar vocabulary and have
similar term frequency statistics then they are likely to be
topically related. The end result is a high dimensional,
sparse document-by-term matrix who’s properties can be
explained by Zipf distributions [39] in term occurrence.
The matrix represents a document collection where each
row is a document and each column is a term in the vocabulary. In the clustering process, document vectors are
often compared using the cosine similarity measure. The
cosine similarity measure has two properties that make it
useful for comparing documents. Document vectors are
normalized to unit length when they are compared. This
normalization is important since it accounts for the higher
term frequecies that are expected in longer documents. The
inner product that is used in computing the cosine similarity has non-zero contributions only from words that occur
in both documents. Furthermore, sparse document representation allows for efﬁcient computation.
Different approaches exist to weight the term frequency
statistics contained in the document-by-term matrix. The
goal of this weighting is to take into account the relative importance of different terms, and thereby facilitate improved
performance in common tasks such as classiﬁcation, clustering and ad hoc retrieval. Two popular approaches are
TF-IDF [28] and BM25 [36].
Clustering algorithms can be characterized by two properties. The ﬁrst determines if cluster membership is discrete. Hard clustering algorithms only assign each document to one cluster. Soft clustering algorithms assign documents to one or more clusters in varying degree of membership. The second determines the structure of the clusters
found as being either ﬂat or hierarchical. Flat clustering
algorithms produce a ﬁxed number of clusters with no relationships between the clusters. Hierarchical approaches
produce a tree of clusters, starting with the broadest level
clusters at the root and the narrowest at the leaves.
K-means [24] is one of the most popular learning algorithms for use with document clustering and other clustering problems. It has been reported as one of the top 10
algoritms in data mining [37]. Despite research into many

other clustering algorithms it is often the primary choice
for practioners due to its simplicity [17] and quick convergence [1]. Other hierarchical clustering approaches such as
repeated bisecting k-means [31], K-tree [7] and agglomerative hierarchical clustering [31] have also been used. Further methods such as graph partitioning algorithms [21],
matrix factorization [38], topic modelling [5] and Gaussian
mixture models [9] have also been used.
The k-means algorithm [24] uses the vector space model
by iteratively optimizing k centroid vectors which represent clusters. These clusters are updated by taking the mean
of the nearest neighbours of the centroid. The algorithm
proceeds to iteratively optimize the sum of squared distances between the centroids and the set of vectors that they
are nearest neighbours of (clusters). This is acheived by iteratively updating the centroids to the cluster means and
reassigning nearest neighbours to form new clusters, until convergence. The centroids are initialized by selecting k
vectors from the document collection uniformly at random.
It is well known that k-means is a special case of Expectation Maxmization [9] with hard cluster membership and
isotropic Gaussian distributions.
The k-means algorithm has been shown to converge in
a ﬁnite amount of time [30] as each iteration of the algorithm visits a possible permutation without revisiting the
same permutation twice, leading to a worst case analysis
of exponential time. Arthur et. al. [1] have performed a
smoothed analysis to explain the quick convergence of kmeans theoretically. This is the same analysis that has been
applied to the simplex algorithm, which has a n2 worst
case complexity but usually converges in linear time on
real data. While there are point sets that can force k-means
to visit every permutation, they rarely appear in practical
data. Furthermore, most practictioners limit the number of
iterations k-means can run for, which results in linear time
complexity for the algorithm. While the original proof of
convergence applies to k-means using squared Euclidean
distance [30], newer results show that other similarity measures from the Bregman divergence class of measures can
be used with the same complexity guarantees [3]. This includes similarity measures such as KL-divergence, logistic loss, Mahalanobis distance and Itakura-Saito distance.
Ding and He [13] demonstrate the relationship between kmeans and Principle Component Analysis. PCA is usually
thought of as a matrix factorization approach for dimensionality reduction where as k-means is considered a clustering algorithm. It is shown that PCA provides a solution
to the relaxed k-means problem, thus formally creating a
link between k-means and matrix facorization methods.

4 Document Clustering Evaluation
Evaluating document clustering is a difﬁcult task. Intrinsic or internal measures of quality such as distortion or log
likelihood only indicate how well an algorithm optmized a
particular representation. Intrinsic comparisons are inherently limited by the given representation and are not comparable between different representations. Extrinsic or external measures of quality compare a clustering to an external knowledge source such as a ground truth labelling
of the collection or ad hoc relevance judgements. This allows comparison between different approaches. External
views of truth are created by humans and suffer from the
tendancy for humans to interpret document topics differently. Whether a document belongs to a particular topic or
not can be subjective. To further complicate the problem

there are many valid ways to cluster a document collection.
It has been noted that clustering is ultimately in the eye of
the beholder [14].
When comparing a cluster solution to a labelled ground
truth, the standard measures of Purity, Entropy, NMI and
F1 are often used to determine the quality of clusters with
regard to the categories. For a detailed explanation of these
measures please consult Manning et. al. [25].

4.1 NCCG
The NCCG evaluation measure has been used for the evaluation of document clustering at INEX [26; 8]. It is motivated by van Rijsbergen’s cluster hypothesis [20]. If the
hypothesis holds true, then relevant documents will appear
in a small number of clusters. A document clustering solution can be evaluated by measuring the spread of relevant
documents for the given set of queries.
NCCG is calculated using manual query assessments
from ad hoc retrieval evaluation. Evaluations of ad hoc
retrieval occur in forums such as INEX [2], CLEF [15]
and TREC [6]. The manual query assessments are called
the relevance judgments and have been used to evaluate ad
hoc retrieval of documents. The process involves deﬁning
a query based on the information need, a retrieval system
returning results for the query and humans judging whether
the results returned by a system are relevant to the information need.
The NCCG measure tests a clustering solution to determine the quality of clusters relative to the optimal collection selection. Collection selection involves splitting a collection into subsets and recommending which subsets need
to be searched for a given query. This allows a retrieval system to search fewer documents, resulting in improved runtime performance over searching the entire collection. The
NCCG measure has complete knowledge of which documents are relevant to queries and orders clusters in descending order by the number of relevant documents contained.
We call this measure an “oracle” because it has complete
knowledge of relevant documents. A working retrieval system does not have this property, so this measure represents
an upper bound on collection selection performance.
Better clustering solutions in this context will tend to
group together relevant results for previously unseen ad hoc
queries. Real ad hoc retrieval queries and their manual assessment results are utilised in this evaluation. This approach evaluates the clustering solutions relative to a very
speciﬁc objective – clustering a large document collection
in an optimal manner in order to satisfy queries while minimising the search space. The measure used for evaluating
the collection selection is called Normalized Cumulative
Cluster Gain (NCCG) [26].

4.2 Single and Multi Label Evaluation
Both the clustering approaches and the ground truth can
be single or multi label. Examples of algorithms that produce multi label clusterings are soft or fuzzy approaches
such as fuzzy c-means [4], Latent Dirichlet Allocation [5]
or Expectiation Maximization [9]. A ground truth is multi
label if it allows more than one category label for each document. Any combination of single or multi label clusterings or ground thruths are able to be used for evaluation.
However, it is only reasonable to compare approaches using the same combination of single or multi label clustering
and ground truths. Multi label approaches are less restrictive than single label approaches as documents can exist in

more than one category. There is redundancy in the data
whether it is clustering or a ground truth. This redundancy
has a real and physical costs when clustering is used for collection selection. More storage and compute resources are
required with a multi label clustering as one document has
to be stored and processed on more than one computer. A
ground truth can be considered a clustering and compared
to another ground truth to measure how well the ground
truths ﬁt each other. Furthermore, a ground truth can be
used as a clustering solution and used for collection selection.

5 Ineffective Clustering
In this paper we introduce the concept of a ineffective clustering. An ineffective clustering produces a high score according to an evaluation measure but does not represent any
value as a clustering solution.
The Purity evaluation measure has an obvious ineffective
case. If each cluster contains one document then it is 100%
pure with respect to the ground truth. A single document
is the majority of the cluster. As the goal of clustering is to
produce groups of documents or to summarise the collection, this is obviously ﬂawed as it does neither. The same
applies to the Entropy measure as the probability of a label for a cluster is 100%, resulting in the highest possible
Entropy score.
The NCCG measure is ineffective when one cluster contains all the documents except for every other cluster containing one document. The NCCG measure orders clusters
by the number of relevant documents they contain. A large
cluster containing most documents will almost always be
ranked ﬁrst. Therefore, almost all relevant documents will
exist in one cluster, achieving almost the highest score possible.

6 Work Performed by a Clustering
To overcome ineffective clusterings in the previous section
we introduce the concept of work performed by a clustering
approach. Work is deﬁned as how much better the quality
of a clustering is than a simple approach that ignores the
documents being clustered. For a clustering to be of use
it needs to perform work beyond an approach with no intelligence. If a random approach that performs no learning performs equally to an approach that attempts to learn
from that data, it would appear that nothing has been learnt.
We suggest that an ineffective clustering performs no useful
learning. This is supported by a theoretical and experimental analysis in the following sections.
Figures 1 and 2 illustrate an intelligent approach using a
clustering algorithm and a blind or unintelligent approach
performed by a monkey. The difference in cluster quality
between these two approaches represents work completed
by a clustering algorithm.

7 Divergence from a Random Baseline
Many measures of cluster quality can give high quality
scores to particular clustering solutions that are not of high
quality by changing the number of clusters or number of
documents in each cluster.
Measures that can be mislead by creating an ineffective
clustering can be adjusted by subtraction from a randomly
generated clustering with the same number of clusters with
the same number of documents in each cluster. Figures 1
and 2 highlight this example where the random baseline is

BOT

Figure 1: A Clustering Produced by a Clustering Algorithm

an unintelligent monkey throwing documents over a wall
into buckets it can not see. Apart from the random assignment of documents to clusters, the random baseline appears
the same as the real solution. Therefore, each clustering
evaluated requires a random baseline that is speciﬁc to that
clustering. The baseline is created by shufﬂing the documents uniformly randomly and splitting them into clusters
the same size as the clustering being measured. The score
for the random baseline clustering is subtracted from the
matching clustering being measured.
The divergence from a random baseline approach can be
applied to any measure of cluster quality whether it is intrinsic of extrinsic. However, it does require a measure of
cluster quality. It is not a measure by itself but an approach
to ensure a clustering approach is doing something sensible; doing something more useful than a monkey blindly
throwing documents around.
There are two issues at play here. Different distributions
of cluster sizes can lead to arbitrarily high scores. The second issue is determing if the clustering algoirthm is effectively learning with respect to a measure of quality. The
divergence from a random baseline takes care of ineffective solutions in either case. If the internal ordering of clusters is no better than random noise then it achieves a score
of zero. A negative score could be achieved as the random baseline scores a postivie value using most measures
on most data sets. It is possible for a clustering to have
a worse score than the baseline. For example, a clustering approach could maximise disimilarity of documents in
clusters. This will create a solution where the most disimilar documents are placed together, resulting in a worse
score than random assignment. The random assignment
does not bias the clustering towards the measure of quality.
If a clustering approach is infact learning something with
respect to the measure of quality, then it is expected that is
will be biased towards it. Alternatively, if we reverse the
optimization process, it should be biased away from it.
Let ω = {w1 , w2 , . . . , wK } be the set of clusters for the
document collection D and ξ = {c1 , c2 , . . . , cJ } be the set
of categories. We deﬁne the probability of a category in the
baseline given a cluster as:
Pb (cj |wk ) =

Figure 2: Random Baseline: A Monkey Throwing Documents Over a Wall into Buckets the Same Size as a Clustering

|cj |
i |ci |

(1)

The probability of a category given a cluster in the baseline only depends on the size of the categories. The baseline is a uniformly randomly shufﬂed list of documents
that has been split into clusters that match the cluster size
distribution in the solution being evaluated. Thus, within
each cluster in the baseline is random uniform noise. It
is not biased by the document representation. So, it is
expected categories will occur at a rate proportional to
the category’s size. For example, if there are three categories A, B, C containing 10, 20, 30 documents, each cluster in the baseline is expected to contain approximately
10
20
30
60 A, 60 B, and 60 C. This only reﬂects the size distribution
of the categories.
We let any measure of a cluster quality be interpreted as
a probability. Although this is not formally the case for all
measures, it serves as a reasonable explanation. We deﬁne
the probability of a category in a particular clustering given
the ground truth as:
Ps (cj |wk ) = any measure of cluster quality

(2)

The Purity measure assigns an actual probability to each
cluster when there is a single label ground truth. As required by the deﬁnition of a probability, all the probabilities combined accumulate to one as denoted in Equation
4. The category with the largest maximum likelihood estimate is assigned to each cluster as denoted in Equation 3.
This is the proportion of the cluster that has the majority
category label. It also represents the same process of using clustering for classiﬁcation with labelled data where an
unseen sample is labelled based on the majority category
label of the cluster it is nearest neighbour of. We deﬁne d
as a document in D. Equation 5 restricts the ground truth to
being single label. A document, d, only has only one label
in one category in the grouth truth, ξ.
PPurity (cj |wk ) = argmax
cj

j

|cj ∩ wk |
|wk |

|cj ∩ wk |
=1
|wk |

∀d ∈ D, i, j : d ∈ ci ∧ d ∈ cj ∧ ci = cj
/

(3)
(4)
(5)

The adjusted measure is the difference between the submission and the baseline. We deﬁne the adjusted probability of a category given a cluster as:
Pa (cj |wk ) = Ps (cj |wk ) − Pb (cj |wk )

(6)

An alternative formal view of divergence from a random baseline can be deﬁned by a quality function, m :
PP(Z × Z) → R, that takes a set of clusters as a set of
set of (document, category label) pairs, s, and returns a
real number indicating the quality of the clustering. Examples of these cluster quality functions are Entropy, F1,
NCCG, Negentropy, NMI and Purity. There exists a function, r : PP(Z × Z) → PP(Z × Z), that generates a random baseline, b, given a clustering solution, s. The baseline
has the same number of clusters as the clustering solution,
|b| = |s|. For every cluster in each the original clustering,
s, and the baseline, b, the corresponding clusters contain
the same number of documents, ∀k : |sk | = |bk |. The
adjusted measure, ma : PP(Z × Z) → R, becomes:
ma (s) = m(s) − m(r(s))

(7)

8 Application at the INEX 2010 XML
Mining Track
As a part of the XML mining track, participants were asked
to submit multiple clustering solutions containing approximately 50, 100, 200, 500 and 1000 clusters. The categories
extracted contained 36 categories due to only using categories with greater than 3000 documents. This choice was
arbitrary and the decision for cluster sizes was made based
on the number of documents in the collection before the
categories were extracted. As there are not really 36 “true”
categories, a direct comparison of 36 clusters with 36 categories is not necessary. The number of categories in a document collection is extremely subjective. Measuring how
the categories behave over multiple cluster sizes indicates
the quality of clusters and the trend can be visualized.
A legend for Figures 4 to 9 can be found in Figure 3. The
Structured Linked Vector Model (SLVM) [35] incorporates
document structure, links and content. The k-star [33]
is an iterative clustering method for grouping documents.

k−star
Random with Uniform Cluster Size
Structured Linked Vector Model
TopSig 1024 bit k−means

Figure 3: Legend
The TopSig approach [16] produces binary strings that represent documents and a modiﬁed k-means algorithm that
works directly with this representation.
Submissions using the k-star method at INEX 2010 [33]
contained several large clusters and many other small clusters. This tricked the NCCG measure into giving arbitrarily
high scores. When the scores are subtracted from a random
baseline with the same properties they performed no better than a randomly generated solution. This can be clearly
seen in Figure 4 where the k-star method changes drastically between the original score and the score when subtracted from a random baseline.
The NMI measure is almost unaffected by subtraction
from a random baseline where as other measures have a
larger difference. Figure 7 highlights this property on submissions from INEX 2010. This suggests that the normalisation we have proposed is similar to that of NMI but is
applicable to any measure of cluster quality whether it is
instrinsic or extrinsic. Figure 9 demonstrates how the difference between the adjusted and unadjusted measures is
larger for measures that are not normalised. Each line represents a different document clustering system. The bottom
most line in each graph is a randomly generated clustering submission where a category for a document is selected
uniformly at random from the set of categories. Note that
this random clustering in the ﬁgures differs from the random baseline. The cluster size distribution is also uniform.
A random baseline has a cluster size distribution that is speciﬁc to the clustering being evaluated. When compared to
the random baseline the expected results are achieved, with
a score of zero for all cluster sizes. Note that without adjusting the cluster size distribution, it is not able to differentiate ineffective clusterings as per the NCCG metric in
Figure 5. Subtracting the random submission with uniform
cluster sizes from the NCCG submission does not reduce
its score to zero as can be seen in 4.
**ANALYSIS OF RMSE (DISTORTION) WITH DIVERGENCE FROM A RANDOM BASELINE GOES
HERE. I AM STILL RUNNING THE EXPERIMENTS.**

9 Conclusion
In this paper we introduced problems encountered in evaluation of document clustering. This is the concept of ineffective clustersing and a notion of work. The divergence from
random baseline approach deals with these corner cases
and increases the conﬁdence that a clustering approach is
achieving meaningful learning with respect to any view of
cluster quality.
Divergence from a random baseline was formally deﬁned and analysed experimentally with both instrinsic and
extrinsic measures of cluster quality. Furthermore, this approach appears to be performing a normalisation similar
to that performed by NMI. **SAY SOMETHING ABOUT
RMSE: The expected result is that RMSE will decrease and
then go up again on a plot of number clusters vs RMSE

0.15

NMI Divergence

NCCG

0.8

0.6

0.4

0.10

0.05

0.2
0.00
200

400

600

800

1000

200

400

Clusters

600

800

1000

Clusters

Figure 4: NCCG

Figure 7: NMI Subtracted from a Random Baseline

0.65
0.6
0.60

Micro Purity

NCCG Divergence

0.55
0.4
0.50

0.45

0.2

0.40

0.0

0.35
200

400

600

800

1000

200

400

Clusters

600

800

1000

800

1000

Clusters

Figure 5: NCCG Subtracted from a Random Baseline

Figure 8: Purity

0.30
0.15

Micro Purity Divergence

0.25

NMI

0.10

0.05

0.20

0.15

0.10

0.05

0.00

0.00
200

400

600

Clusters

Figure 6: NMI

800

1000

200

400

600

Clusters

Figure 9: Purity Subtracted from a Random Baseline

when using divergence from a random baseline. Usually, it
just continues to go down forever and this does not give a
clear minimum for the function**.

References
[1]

D. Arthur, B. Manthey, and H. Roglin. k-means has polynomial smoothed complexity. Annual IEEE Symposium on
Foundations of Computer Science, 0:405–414, 2009.

[2]

P. Arvola, S. Geva, J. Kamps, R. Schenkel, A. Trotman, and
J. Vainio. Overview of the INEX 2010 ad hoc track. Comparative Evaluation of Focused Retrieval, pages 1–32, 2011.

[3]

A. Banerjee, S. Merugu, I.S. Dhillon, and J. Ghosh. Clustering with bregman divergences. The Journal of Machine
Learning Research, 6:1705–1749, 2005.

[4]

J.C. Bezdek, R. Ehrlich, et al. Fcm: The fuzzy c-means clustering algorithm. Computers & Geosciences, 10(2-3):191–
203, 1984.

[5]

D.M. Blei, A.Y. Ng, and M.I. Jordan. Latent dirichlet allocation. The Journal of Machine Learning Research, 3:993–
1022, 2003.

[6]

C.L.A. Clarke, N. Craswell, I. Soboroff, and G.V. Cormack.
Overview of the TREC 2010 web track. Technical report,
DTIC Document, 2010.

[7]

C.M. De Vries and S. Geva. Document clustering with Ktree. Advances in Focused Retrieval, INEX 2008, pages 420–
431, 2009.

[8]

C.M. De Vries, R. Nayak, S. Kutty, S. Geva, and
A. Tagarelli. Overview of the INEX 2010 XML mining
track: Clustering and classiﬁcation of XML documents.
Comparative Evaluation of Focused Retrieval, INEX 2010,
pages 363–376, 2011.

[9]

A.P. Dempster, N.M. Laird, and D.B. Rubin. Maximum
likelihood from incomplete data via the em algorithm. Journal of the Royal Statistical Society. Series B (Methodological), pages 1–38, 1977.

0.65

0.60

Micro Purity

0.55

0.50

0.45

0.40

0.35
200

400

600

800

1000

Clusters

Figure 10: **IMAGE IS ONLY A PLACEHOLER**
RMSE

[10] L. Denoyer and P. Gallinari. Report on the XML mining
track at INEX 2007 categorization and clustering of XML
documents. In ACM SIGIR Forum, volume 42, pages 22–
28. ACM, 2008.

0.30

[11] L. Denoyer and P. Gallinari. Overview of the INEX 2008
XML mining track. Advances in Focused Retrieval, INEX
2008, pages 401–411, 2009.

Micro Purity Divergence

0.25

[12] L. Denoyer, P. Gallinari, and A.M. Vercoustre. Report on
the XML mining track at INEX 2005 and INEX 2006. Comparative Evaluation of XML Information Retrieval Systems,
pages 432–443, 2007.

0.20

0.15

[13] C. Ding and X. He. K-means clustering via principal component analysis. In Proceedings of the twenty-ﬁrst international conference on Machine learning, page 29. ACM,
2004.

0.10

0.05

0.00
200

400

600

800

1000

Clusters

Figure 11: **IMAGE IS ONLY A PLACEHOLER**
RMSE Subtracted from a Random Baseline

[14] V. Estivill-Castro. Why so many clustering algorithms: a
position paper. ACM SIGKDD Explorations Newsletter,
4(1):65–75, 2002.
[15] P. Forner, J. Gonzalo, J. Kek¨ l¨ inen, M. Lalmas, and
aa
M. De Rijke. Multilingual and Multimodal Information Access Evaluation, CLEF 2011, volume 6941. 2011.
[16] Shlomo Geva and Christopher M. De Vries. Topsig: topology preserving document signatures. In CIKM 2011, pages
333–338. ACM, 2011.
[17] I. Guyon, U. von Luxburg, and R.C. Williamson. Clustering:
Science or art. In NIPS Workshop on Clustering Theory,
2009.
[18] Z.S. Harris. Distributional structure. Word, 1954.

[19] M.A. Hearst and J.O. Pedersen. Reexamining the cluster hypothesis: scatter/gather on retrieval results. In SIGIR 1996,
pages 76–84. ACM, 1996.
[20] N. Jardine and C.J. van Rijsbergen. The use of hierarchic
clustering in information retrieval. Information storage and
retrieval, 7(5):217–240, 1971.
[21] G. Karypis, E.H. Han, and V. Kumar. Chameleon: Hierarchical clustering using dynamic modeling. Computer,
32(8):68–75, 1999.
[22] A. Kyriakopoulou and T. Kalamboukis. Using clustering to
enhance text classiﬁcation. In SIGIR 2007, pages 805–806.
ACM, 2007.
[23] K.S. Lee, W.B. Croft, and J. Allan. A cluster-based resampling method for pseudo-relevance feedback. In SIGIR
2008, pages 235–242. ACM, 2008.
[24] S. Lloyd. Least squares quantization in pcm. IEEE Transactions on Information Theory, 28(2):129–137, March 1982.
[25] C. D. Manning, P. Raghavan, and H. Sch¨tze. Introduction
u
to Information Retrieval. Cambridge University Press, NY,
USA, 2008.
[26] R. Nayak, C.M. De Vries, S. Kutty, S. Geva, L. Denoyer,
and P. Gallinari. Overview of the INEX 2009 XML mining track: Clustering and classiﬁcation of XML documents.
Focused Retrieval and Evaluation, INEX 2009, pages 366–
378, 2010.
[27] R. Nayak, R. Witt, and A. Tonev. Data mining and XML
documents. 2002.
[28] G. Salton and C. Buckley. Term-weighting approaches in
automatic text retrieval. Information processing & management, 24(5):513–523, 1988.
[29] G. Salton, A. Wong, and C.S. Yang. A vector space
model for automatic indexing. Communications of the ACM,
18(11):613–620, 1975.
[30] S.Z. Selim and M.A. Ismail. K-means-type algorithms: a
generalized convergence theorem and characterization of local optimality. IEEE Transactions on Pattern Analysis and
Machine Intelligence, (1):81–87, 1984.
[31] M. Steinbach, G. Karypis, V. Kumar, et al. A comparison of
document clustering techniques. In KDD workshop on text
mining, volume 400, pages 525–526. Boston, 2000.
[32] A.H. Tan. Text mining: The state of the art and the challenges. In PAKDD 1999, pages 65–70, 1999.
[33] M. Tovar, A. Cruz, B. V´ zquez, D. Pinto, and D. Vilari˜ o.
a
n
An iterative clustering method for the XML-mining task of
the INEX 2010. Comparative Evaluation of Focused Retrieval, INEX 2010, 2011.
[34] A. Trotman, X.F. Jia, and S. Geva. Fast and effective focused retrieval. Comparative Evaluation of Focused Retrieval, INEX 2010, pages 229–241, 2010.
[35] F. Wang, S. amd Liang and J. Yang. PKU at INEX 2010
XML mining track. Comparative Evaluation of Focused Retrieval, INEX 2010, 2010.
[36] J.S. Whissell and C.L.A. Clarke. Improving document clustering using okapi bm25 feature weighting. Information Retrieval, pages 1–22, 2011.
[37] X. Wu, V. Kumar, J. Ross Quinlan, J. Ghosh, Q. Yang,
H. Motoda, G.J. McLachlan, A. Ng, B. Liu, P.S. Yu, et al.
Top 10 algorithms in data mining. Knowledge and Information Systems, 14(1):1–37, 2008.
[38] Wei Xu, Xin Liu, and Yihong Gong. Document clustering
based on non-negative matrix factorization. In SIGIR 2003,
pages 267–273. ACM, 2003.
[39] G.K. Zipf. Human behavior and the principle of least effort:
An introduction to human ecology. Addison-Wesley Press,
1949.


